X-ray binary accretion states in Active Galactic Nuclei? Sensing the accretion disc of supermassive black holes with mid-infrared nebular lines

Accretion states, which are universally observed in stellar-mass black holes in X-ray binaries, are also anticipated in active galactic nuclei (AGN). This is the case at low luminosities, when the jet-corona coupling dominates the energy output in both populations. Previous attempts to extend this framework to a wider AGN population have been extremely challenging due to heavy hydrogen absorption of the accretion disc continuum and starlight contamination from the host galaxies. We present the luminosity-excitation diagram (LED), based on the [OIV]$_{25.9\mu m}$ and [NeII]$_{12.8\mu m}$ mid-infrared nebular line fluxes. This tool enables to probe the accretion disc contribution to the ionising continuum. When applied to a sample of 167 nearby AGN, the LED recovers the characteristic q-shaped morphology outlined by individual X-ray binaries during a typical accretion episode, allowing us to tentatively identify the main accretion states. The soft state would include broad-line Seyferts and about half of the Seyfert 2 population, showing highly excited gas and radio-quiet cores consistent with disc-dominated nuclei. The hard state mostly includes low-luminosity AGN ($\leq 10^{-3}\, \rm{L_{Edd}}$) characterised by low-excitation radio-loud nuclei and a negligible disc contribution. The remaining half of Seyfert 2 nuclei and the bright LINERs show low excitation at high accretion luminosities, and could be identified with the bright-hard and intermediate states. Their hosts show ongoing star formation in the central kiloparsecs. We discuss the above scenario, its potential links with the galaxy evolution picture and the possible presence of accretion state transitions in AGN, as suggested by the growing population of changing-look quasars.

==> figs/Lum_vs_ne2_12p8_ne2_12p8+o4_25p9_sfr.dat <==
#Name          Type       ne2_12.8/ne2_12.8+o4_25.9    Lum/Ledd      cbar
#                          ratio err    ratio err      ratio err    
Mrk334          S1.8       0.67 0.22      -1.74 0.08       0.00
Mrk335          S1n        0.03 0.01      -0.97 0.01       0.39
NGC4151         S1.5       0.35 0.02      -1.58 0.01      -1.23
Mrk766          S1n        0.34 0.01      -0.48 0.00       0.38
NGC7469         S1.5       0.85 0.02       0.02 0.01       1.45
NGC7469         S1.5       0.85 0.02       0.02 0.01       0.00
ESO012-G21      S1.5       0.43 0.01       0.00 0.00       1.36
3C273           S1.0       0.12 0.02      -1.15 0.03       0.00
IZw1            S1n        0.21 0.02      -0.39 0.03       0.89
NGC7603         S1.5       0.78 0.03      -2.05 0.01       1.18
NGC4593         S1.0       0.36 0.05      -1.45 0.05      -0.05
NGC7679         S1.9       0.69 0.09      -0.02 0.03       1.13
PG1244+026      S1n        0.39 0.02       0.00 0.00      -0.17
NGC526A         S1.9       0.23 0.02      -2.47 0.01      -0.04
NGC4748         S1n        0.08 0.00       0.00 0.00       0.31
Mrk1014         S1.5       0.34 0.04      -0.47 0.03       1.15
ESO323-G77      S1.2       0.62 0.03      -1.01 0.01       0.40
Mrk590          S1.0       0.55 0.16      -1.82 0.06      -0.86
NGC5033         S1.8       0.72 0.02      -2.94 0.01       0.08
ESO545-G013     S1.5       0.47 0.01       0.00 0.00       0.33
NGC931          S1.0       0.11 0.01      -2.03 0.01       0.01
MCG-06-30-015   S1.5       0.16 0.02      -1.79 0.01       0.00
IRAS13349+2438  S1n        0.40 0.03       0.00 0.00       0.83
IC4329A         S1.2       0.19 0.01      -1.94 0.00       0.18
NGC1194         S1.9       0.20 0.02      -2.14 0.01      -0.13
NGC5548         S1.5       0.33 0.03      -1.39 0.01       0.69
Mrk1383         S1.0       0.31 0.04       0.00 0.00       0.37
NGC1275         S1.5       0.87 0.04      -2.49 0.02       0.64
Mrk817          S1.5       0.37 0.02      -1.53 0.02       0.61
Mrk609          S1.8       0.72 0.07      -1.11 0.04       1.31
NGC1365         S1.8       0.28 0.02      -1.66 0.02       0.74
Mrk478          S1n        0.40 0.02       0.00 0.00       1.16
IRAS03450+0055  S1.5       0.30 0.08       0.00 0.00       0.00
NGC5728         S1.9       0.24 0.01      -2.12 0.00       0.23
3C120           S1.5       0.06 0.00      -0.36 0.00       0.53
Mrk618          S1.0       0.62 0.02      -0.98 0.01       0.54
IRAS15091-2107  S1n        0.27 0.00       0.17 0.00       0.70
ESO362-G018     S1.5       0.58 0.01      -1.93 0.01       0.36
IRASF05563-3820 S1.2       0.42 0.03       0.00 0.00       0.00
MCG-2-40-4      S1.9       0.56 0.02      -2.15 0.01       1.16
Mrk6            S1.5       0.37 0.00      -1.29 0.00      -0.25
IC450           S1.5       0.37 0.00       0.00 0.00       0.00
Mrk876          S1.0       0.36 0.02       0.00 0.00       1.15
NGC6166         S1-Q       0.66 0.15      -4.07 0.06      -0.79
Mrk883          S1.9       0.59 0.01       0.00 0.00       0.70
Mrk9            S1.5       0.37 0.03      -0.63 0.01       0.73
Mrk79           S1.2       0.20 0.01      -1.00 0.01       0.34
PG1700+518      S1.0       0.42 0.05      -1.08 0.03       1.87
IRAS18216+6418  S1.2       0.13 0.02       0.00 0.00       1.95
Mrk705          S1.2       0.48 0.02      -1.41 0.01       0.27
ESO140-G043     S1.5       0.29 0.02       0.00 0.00       0.07
Mrk1239         S1n        0.38 0.02      -2.69 0.01       0.50
ESO141-G55      S1.2       0.24 0.02       0.00 0.00      -0.02
NGC3227         S1.5       0.51 0.01      -1.88 0.01      -0.26
NGC3516         S1.5       0.15 0.00      -1.04 0.00      -0.02
3C405           S1.9       0.22 0.01      -1.81 0.00       0.00
NGC6860         S1.5       0.32 0.02      -2.10 0.01       0.37
NGC3660         S1.8       0.64 0.03      -1.53 0.01      -0.02
Mrk509          S1.5       0.34 0.02      -1.41 0.01       0.44
NGC3783         S1.5       0.34 0.01      -1.45 0.01      -0.97
NGC3982         S1.9       0.69 0.03      -1.66 0.01      -0.14
NGC7130         S1.9       0.80 0.01       0.00 0.00       0.00
NGC4051         S1n        0.30 0.03      -2.35 0.03      -0.42
3C445           S1.5       0.09 0.01      -1.02 0.02       0.00
UGC7064         S1.9       0.37 0.04       0.00 0.00       0.93
UGC12138        S1.8       0.21 0.08      -1.50 0.07       0.35
MCG-3-58-7      S1h        0.49 0.02       0.00 0.00       1.05
NGC4388         S1h        0.18 0.00      -0.75 0.00      -0.14
IRAS23060+0505  S1h        0.48 0.05       0.00 0.00       1.33
Mrk348          S1h        0.48 0.01      -1.16 0.01       0.12
NGC7582         S1h        0.55 0.01      -1.27 0.01       0.78
IRAS00521-7054  S1h        0.40 0.02       0.00 0.00       0.00
NGC4507         S1h        0.48 0.05      -1.73 0.03      -0.24
NGC7674         S1h        0.31 0.04      -0.91 0.03       1.28
3C33            S1h        0.33 0.02      -1.88 0.01       0.25
NGC424          S1h        0.25 0.01       0.00 0.00      -0.27
IC3639          S1h        0.68 0.01      -1.01 0.01       0.66
NGC513          S1h        0.66 0.02      -1.84 0.01       0.95
IRAS01475-0740  S1h        0.68 0.02      -0.86 0.01       0.34
NGC788          S1h        0.21 0.00      -1.76 0.01      -0.99
MCG-03-34-064   S1h        0.33 0.00      -1.31 0.00       0.36
NGC1068         S1h        0.18 0.01      -0.54 0.01      -4.29
NGC5347         S1h        0.35 0.08      -1.88 0.04      -0.26
Mrk463E         S1h        0.12 0.02      -0.57 0.04       0.41
MCG-2-8-39      S1h        0.21 0.02       0.00 0.00       0.00
Circinus        S1h        0.30 0.06       0.00 0.00      -0.45
NGC5506         S1h        0.27 0.01      -1.90 0.01       0.13
NGC1386         S1h        0.14 0.01      -2.28 0.00      -0.50
IRAS04385-0828  S1h        0.62 0.03       0.00 0.00       0.33
IRAS05189-2524  S1h        0.41 0.04      -0.63 0.02       1.10
Mrk3            S1h        0.33 0.00      -1.90 0.00      -0.24
IRAS15480-0344  S1h        0.14 0.01       0.00 0.00       0.79
PKS1549-79      S1h        0.41 0.04      -0.61 0.03       2.00
IRAS08311-2459  S1h        0.48 0.06       0.00 0.00       0.00
Fairall49       S1h        0.49 0.01      -1.47 0.01       0.42
IRAS19254-7245  S1h        0.83 0.11       0.00 0.00       1.29
IC5063          S1h        0.19 0.01      -1.52 0.01       0.07
IRAS22017+0319  S1h        0.17 0.01       0.00 0.00       0.54
NGC7314         S1h        0.11 0.01      -1.91 0.00      -1.34
NGC4194         S2?        0.86 0.03       0.00 0.00       0.00
IRAS00198-7926  S2         0.16 0.01       0.00 0.00       1.23
IC5298          S2         0.71 0.07      -1.32 0.03       1.06
NGC7592W        S2         0.84 0.01       0.00 0.00       1.13
NGC4501         S2         0.62 0.03      -3.74 0.02      -0.72
NGC7590         S2         0.58 0.02      -1.91 0.01       0.14
ESO506-G27      S2         0.58 0.17      -3.02 0.07      -0.49
ESO541-IG12     S2         0.27 0.04       0.00 0.00       0.59
NGC454E         S2         0.23 0.02      -2.83 0.02      -0.38
NGC4725         S2         0.40 0.05      -3.97 0.03      -1.48
IRAS12514+1027  S2         0.46 0.07       0.00 0.00       1.74
NGC4826         S2         0.96 0.13       0.00 0.00      -0.87
NGC4922         S2         0.86 0.02      -2.02 0.01       0.52
NGC4941         S2         0.29 0.01      -1.91 0.01      -1.11
NGC4945         S2         0.96 0.12       0.00 0.00      -1.59
NGC4968         S2         0.42 0.01      -1.18 0.00       0.30
IRAS13120-5453  S2         0.96 0.13       0.00 0.00       1.88
CentaurusA      S2         0.59 0.07      -3.21 0.03      -1.49
IC1816          S2         0.53 0.06       0.00 0.00      -0.18
NGC5135         S2         0.34 0.05      -1.08 0.02       1.23
NGC973          S2         0.36 0.04      -2.93 0.05      -0.77
Mrk266SW        S2         0.21 0.02       0.00 0.00       1.38
Mrk273          S2         0.43 0.05      -1.05 0.03       1.77
NGC1125         S2         0.29 0.00      -1.71 0.00       0.24
NGC1144         S2         0.76 0.01      -2.15 0.00       1.43
PKS1345+12      S2         0.55 0.10      -0.03 0.07       1.22
Mrk1066         S2         0.72 0.02      -0.59 0.01       0.87
NGC1241         S2         0.71 0.02      -1.95 0.01       0.34
Mrk1073         S2         0.29 0.01      -0.13 0.00       1.28
NGC5643         S2         0.28 0.02       0.00 0.00       0.00
NGC1320         S2         0.26 0.01      -1.65 0.01       0.01
IZw92           S2         0.69 0.00      -1.35 0.00       0.00
3C305           S2         0.24 0.02      -1.60 0.03       0.50
IC4518A         S2         0.32 0.04       0.00 0.00       0.00
ESO420-G13      S2         0.69 0.03       0.00 0.00       1.04
NGC5793         S2         0.86 0.09       0.00 0.00       0.25
IRAS15001+1433  S2         0.80 0.10      -1.58 0.04       1.61
NGC5866         S2?        0.89 0.13      -3.88 0.04       0.00
NGC1667         S2         0.59 0.02      -2.37 0.01       0.90
ESO033-G002     S2         0.13 0.01       0.00 0.00      -0.00
IRAS05024-1941  S2         0.84 0.02       0.00 0.00       1.69
Zw468.002NED01  S2         0.46 0.03      -2.89 0.01       0.38
3C315           S2         0.55 0.14      -2.63 0.08       0.57
3C317           S2         0.77 0.08      -3.29 0.04      -1.03
IRAS15176+5216  S2         0.62 0.34       0.00 0.00       1.38
ESO253-G3       S2         0.40 0.01       0.00 0.00       0.91
UGC3351         S2         0.97 0.03      -2.23 0.01       0.99
NGC5929         S2         0.71 0.02      -2.10 0.01      -0.25
ESO005-G04      S2         0.79 0.07      -2.82 0.02       0.00
NGC5990         S2         0.77 0.07      -1.88 0.02       0.81
IRAS07027-6011  S2         0.74 0.15       0.00 0.00       0.71
NGC6156         S2?        0.80 0.02       0.00 0.00       0.00
MCG-01-24-012   S2         0.40 0.03      -1.85 0.02      -0.63
ESO103-G35      S2         0.46 0.01      -1.15 0.01       0.00
IRAS09413+4843  S2         0.31 0.06       0.00 0.00       0.51
NGC6786         S2         0.98 0.05       0.00 0.00       1.18
NGC3393         S2         0.07 0.00      -1.43 0.01      -1.06
ESO339-G11      S2         0.50 0.02       0.00 0.00       0.95
NGC3621         S2         0.56 0.04       0.00 0.00      -1.29
NGC6890         S2         0.53 0.02       0.00 0.00       0.05
NGC6926         S2         0.60 0.09      -2.21 0.04       0.63
NGC3690W        S2?        0.78 0.03      -1.46 0.02       0.00
3C424           S2         0.58 0.23      -1.67 0.10      -0.15
Mrk897          S2         0.97 0.01       0.00 0.00       0.59
3C433           S2         0.27 0.02      -1.85 0.02       0.59
NGC7172         S2         0.42 0.01      -2.42 0.01       0.08
IRAS12071-0444  S2         0.44 0.05       0.00 0.00       0.00
NGC4414         LIN        0.73 0.28       0.00 0.00       0.00
NGC404          LIN        0.82 0.05       0.00 0.00       0.00
IRAS01364-1042  LIN        0.67 0.04       0.00 0.00       0.52
NGC660          LIN        0.93 0.05      -1.59 0.02       0.69
NGC1052         LINb       0.91 0.03      -3.71 0.01      -1.50
NGC1055         LIN        0.96 0.04      -1.65 0.01       0.00
NGC1097         LINb       0.91 0.01      -2.07 0.01       0.40
IRAS04103-2838  LIN        0.72 0.01       0.00 0.00       1.50
NGC1961         LIN        0.93 0.06      -3.33 0.02       0.55
IC883           LIN        0.94 0.01       0.00 0.00       0.00
NGC2639         LIN        0.55 0.02       0.00 0.00       0.13
NGC2681         LINb       0.76 0.07      -3.17 0.04       0.00
3C218           LIN        0.64 0.06      -3.36 0.03       0.39
NGC2841         LIN        0.87 0.12      -4.45 0.04      -1.37
UGC5101         LIN        0.91 0.06      -1.17 0.02       1.85
NGC3031         LINb       0.86 0.11      -4.21 0.04      -1.82
NGC3079         LIN        0.94 0.06      -2.68 0.02       0.40
UGC02238        LIN        0.93 0.02       0.00 0.00       0.00
NGC3166         LIN        0.85 0.06      -3.33 0.02       0.00
NGC3169         LIN        0.95 0.04      -3.15 0.01       0.00
NGC3368         LIN        0.81 0.08      -3.14 0.03       0.00
NGC3521         LIN        0.66 0.06      -3.87 0.02      -0.58
NGC3627         LIN        0.80 0.06      -3.63 0.03      -0.68
NGC3628         LIN        0.97 0.07      -1.53 0.02       0.30
NGC3642         LINb       0.89 0.05      -2.40 0.02       0.00
NGC4036         LINb       0.85 0.04      -3.95 0.02      -1.42
NGC4143         LINb       0.84 0.06      -4.55 0.03       0.00
NGC4261         LINb       0.82 0.06      -3.90 0.03      -1.52
NGC4278         LINb       0.78 0.02      -4.61 0.01       0.00
NGC4394         LIN        0.71 0.16      -3.70 0.06       0.00
NGC4438         LINb       0.86 0.04      -3.05 0.02       0.00
NGC4450         LINb       0.68 0.21      -3.56 0.09      -1.45
NGC4457         LIN        0.81 0.04      -2.90 0.02       0.00
NGC4490         LIN        0.77 0.13       0.00 0.00       0.00
NGC4486         LIN        0.76 0.03      -5.39 0.02       0.00
NGC4548         LIN        0.52 0.06      -3.43 0.04       0.00
NGC4569         LIN        0.93 0.03      -3.15 0.01      -0.60
NGC4579         LINb       0.90 0.04      -3.08 0.01      -0.67
NGC4594         LIN        0.85 0.11      -4.67 0.04      -1.99
NGC4666         LIN        0.84 0.07      -2.42 0.03       0.00
NGC4696         LIN        0.90 0.05      -4.53 0.02      -2.08
NGC4736         LIN        0.65 0.08      -3.85 0.04      -1.07
NGC5055         LIN        0.78 0.04      -3.43 0.02      -0.77
IC883           LIN        0.90 0.02      -1.66 0.01       1.36
NGC5104         LIN        0.94 0.02      -1.62 0.01       1.18
NGC5194         LIN        0.68 0.01      -2.69 0.01      -0.67
NGC5195         LIN        0.85 0.15      -3.97 0.05      -0.58
3C293           LIN        0.94 0.09      -2.21 0.03       0.92
NGC5353         LIN        0.78 0.08      -5.57 0.03      -1.76
NGC5371         LIN        0.77 0.08      -3.75 0.04       0.00
NGC5953         LIN        0.76 0.02      -1.40 0.01       0.75
IRAS15335-0513  LIN        0.93 0.02       0.00 0.00       0.00
IRAS16164-0746  LIN        0.82 0.02       0.00 0.00       1.51
NGC6240         LIN        0.86 0.11      -2.19 0.04       1.76
NGC6286         LIN        0.95 0.02       0.00 0.00       1.20
ESO593-IG008    LIN        0.97 0.05       0.00 0.00       1.91
NGC7130         LIN        0.82 0.02      -1.38 0.01       1.03
ESO602-G25      LIN        0.86 0.01       0.00 0.00       1.52
NGC7331         LIN        0.70 0.03      -3.61 0.01      -0.50
Zw453.062       LIN        0.71 0.04       0.00 0.00       1.22
NGC4102         LIN        0.94 0.15       0.00 0.00       0.00
NGC7331         LIN        0.70 0.03       0.00 0.00       0.00

